State-based nested iteration solution of optimal control problems with PDE constraints

We consider an abstract framework for the numerical solution of optimal control problems (OCPs) subject to partial differential equations (PDEs). Examples include not only the distributed control of elliptic PDEs such as the Poisson equation discussed in this paper in detail but also parabolic and hyperbolic equations. The approach covers the standard $L^2$ setting as well as the more recent energy regularization, also including state and control constraints. We discretize OCPs subject to parabolic or hyperbolic PDEs by means of space-time finite elements similar as in the elliptic case. We discuss regularization and finite element error estimates, and derive an optimal relation between the regularization parameter and the finite element mesh size in order to balance the accuracy, and the energy costs for the corresponding control. Finally, we also discuss the efficient solution of the resulting systems of algebraic equations, and their use in a state-based nested iteration procedure that allows us to compute finite element approximations to the state and the control in asymptotically optimal complexity. The numerical results illustrate the theoretical findings quantitatively.

==> tables/tab_u1L2ande_rho.dat <==
level&rho&errorex_e&eocex_e&errorex_L2&eocex_L2&costH1ex_e&eocH1ex_e&costH1ex_L2&eocH1ex_L2&costL2ex_e&eocL2ex_e&costL2ex_L2&eocL2ex_L2
1&0.0625&0.279421154965815&0&0.627423615547686&0&1.41850963479495&0&0.323450555231581&0&4.47073847945304&0&1.01616028355063&0
2&0.03125&0.173259349429123&0.689508046032772&0.550008879069283&0.189984922712489&1.75354358513668&-0.305897340176245&0.566919171295197&-0.809597867796784&5.54429918173195&-0.310491953967228&1.78105273260049&-0.809602248868087
3&0.015625&0.0988940395653476&0.808977729079118&0.44127040129898&0.317791928784045&1.98928219977175&-0.181974661663628&0.909051156519105&-0.681218426771068&6.32921853218225&-0.191022270920882&2.85592690784156&-0.681228825001103
4&0.0078125&0.0535776975854607&0.88425098601258&0.316547666269515&0.479240220781426&2.13407745986106&-0.101364590556209&1.30189482453441&-0.518179514046732&6.85794529093897&-0.11574901398742&4.09018394877432&-0.51820667054613
5&0.00390625&0.0281683739725391&0.927556298904336&0.202938630701165&0.641379241697307&2.21618100783355&-0.0544631770218336&1.66074342168976&-0.351216296825769&7.21110373697002&-0.0724437010956638&5.21786770687709&-0.351294639442405
6&0.001953125&0.0145523828092174&0.952820886566268&0.119542546257032&0.763519340094961&2.26074206665156&-0.0287206818976152&1.92624003377121&-0.213958292536748&7.45081999831929&-0.047179113433732&6.0530452017256&-0.214200757837946
7&0.0009765625&0.00743727842369534&0.968408712226907&0.068041098031178&0.813045849443622&2.28431586220762&-0.014965751132341&2.09369616672119&-0.120264603889523&7.61577310586403&-0.0315912877730929&6.58272105796417&-0.12102294045874
8&0.00048828125&0.00377455490067883&0.978468251812794&0.0399523416459277&0.768126359658514&2.29658137307681&-0.00772575025523262&2.18917449667003&-0.0643348584756249&7.73028843659024&-0.0215317481872058&6.89345410822224&-0.0665429913689719
9&0.000244140625&0.0019067992372819&0.985153576969571&0.0252925587428156&0.659567067570391&2.30289036570531&-0.00395782759565494&2.2410797275163&-0.0338070196256078&7.81024967590665&-0.0148464230304289&7.08350599500357&-0.0392365453967418
10&0.0001220703125&0.00096024172999463&0.989683414617107&0.0167799599691428&0.59197372179397&2.30610925956731&-0.00201513705551843&2.269435183781&-0.0181393104139719&7.86630025211601&-0.0103165853828929&7.2243022036522&-0.0283946424459867
11&6.103515625e-05&0.000482525277735654&0.992793111833293&0.0110613317585711&0.601214180886976&2.30774206124167&-0.00102111438488354&2.28564788781673&-0.0102698836070854&7.90569415042095&-0.00720688816670754&7.3477396134164&-0.0244422574117686
12&3.0517578125e-05&0.000242109124184564&0.994947071755624&0.00717459300665653&0.624556193732173&2.30856687823841&-0.000515545826371401&2.29527467466224&-0.00606364237663812&7.93343178127979&-0.00505292824437566&7.45554837334709&-0.0210139684278275
13&1.52587890625e-05&0.000121352948918052&0.996448283228264&0.00464486739616975&0.627259583838299&2.30898230435395&-0.000259589307947038&2.30101280570117&-0.00360220179003747&7.95298686029343&-0.00355171677173592&7.5451570194128&-0.0172364543768183
14&7.62939453125e-06&6.0781749108184e-05&0.997499070086075&0.00301205775287263&0.624887978113023&2.30919109523857&-0.000130450525767454&2.30441757535659&-0.00213315359726196&7.96678541910789&-0.00250092991392482&7.61931886088895&-0.0141111074012537
15&3.814697265625e-06&3.04280398054959e-05&0.998236794223233&0.00195313188284699&0.624960063619245&2.30929587456201&-6.54606633448509e-05&2.30643912784419&-0.00126505078052299&7.97652806677191&-0.0017632057767676&7.68114524982981&-0.0116593992906436


==> tables/tab_u2L2ande_rho.dat <==
level&rho&errorex_e&eocex_e&errorex_L2&eocex_L2&costH1ex_e&eocH1ex_e&costH1ex_L2&eocH1ex_L2&costL2ex_e&eocL2ex_e&costL2ex_L2&eocL2ex_L2
1&0.0625&0.226760602063262&0&0.497153073570004&0&1.11768461986326&0&0.254040070887657&0&3.62816963301219&0&0.798164837202217&0
2&0.03125&0.145175516579227&0.643371837115312&0.436944063673685&0.186241524529001&1.38607479543299&-0.310491953967228&0.445263183150122&-0.809602248868087&4.64561653053525&-0.356628162884688&1.39900469980502&-0.809642181016975
3&0.015625&0.0881212542203463&0.720236233582164&0.352704427246531&0.308988916866349&1.58230463304556&-0.191022270920882&0.713981726960389&-0.681228825001103&5.63976027010216&-0.279763766417836&2.24345836608383&-0.681323601757759
4&0.0078125&0.0525481273067783&0.745850678105712&0.256982380560389&0.456790237444085&1.71448632273474&-0.11574901398742&1.02254598719358&-0.51820667054613&6.72616029526762&-0.254149321894288&3.21357377166798&-0.518454180805373
5&0.00390625&0.0312499402156443&0.749785921049678&0.171823602756439&0.580741219919739&1.80277593424251&-0.0724437010956641&1.30446692671927&-0.351294639442405&7.99998469520494&-0.250214078950322&4.10160067604861&-0.352008448988944
6&0.001953125&0.0185813611065245&0.749997245055617&0.112811905280896&0.607008901178836&1.86270499957982&-0.047179113433732&1.5132613004314&-0.214200757837946&9.51365688654054&-0.250002754944383&4.76538896638795&-0.216406935713963
7&0.0009765625&0.0110485434560352&0.749999994923354&0.0800229860135434&0.495432958285128&1.90394327646601&-0.0315912877730926&1.64568026449104&-0.12102294045874&11.31370849898&-0.250000005076646&5.20710542898281&-0.127887641114794
8&0.00048828125&0.00656950324416964&0.749999999999397&0.0629552905555719&0.3460868406715&1.93257210914756&-0.0215317481872062&1.72336352705556&-0.0665429913689719&13.4543426440594&-0.250000000000603&5.52773057936719&-0.0862056832632131
9&0.000244140625&0.00390625&0.75&0.0512954577979193&0.295496541241975&1.95256241897666&-0.0148464230304289&1.77087649875089&-0.0392365453967418&16&-0.25&5.86564674719626&-0.0856028880889232
10&0.0001220703125&0.00232267014648969&0.75&0.0407404109655371&0.332370547698906&1.966575063029&-0.0103165853828929&1.80607555091305&-0.0283946424459867&19.0273138400435&-0.25&6.32841531036635&-0.109554092807046
11&6.103515625e-05&0.00138106793200498&0.75&0.0314067349330439&0.375386566282397&1.97642353760524&-0.00720688816670754&1.8369349033541&-0.0244422574117686&22.6274169979695&-0.25&6.91396039850406&-0.127668058586273
12&3.0517578125e-05&0.000821187905521206&0.75&0.0240959685736434&0.382282173624879&1.98335794531995&-0.00505292824437566&1.86388709333677&-0.0210139684278275&26.9086852881189&-0.25&7.55617850256137&-0.128144443263211
13&1.52587890625e-05&0.00048828125&0.75&0.018576631243429&0.375302891872938&1.98824671507336&-0.00355171677173592&1.8862892548532&-0.0172364543768183&32&-0.25&8.23985294519239&-0.124961806705094
14&7.62939453125e-06&0.000290333768311211&0.75&0.0143285884663809&0.374592407406462&1.99169635477697&-0.00250092991392514&1.90482971522224&-0.0141111074012537&38.0546276800871&-0.25&8.9846601359129&-0.124845341542181
15&3.814697265625e-06&0.000172633491500622&0.75&0.0110485335498362&0.37504159801444&1.99413201669298&-0.0017632057767676&1.92028631245745&-0.0116593992906436&45.254833995939&-0.25&9.79796373060572&-0.125018019440798


==> tables/tab_u3L2ande_rho.dat <==
level&rho&errorex_e&eocex_e&errorex_L2&eocex_L2&costH1ex_e&eocH1ex_e&costH1ex_L2&eocH1ex_L2&costL2ex_e&eocL2ex_e&costL2ex_L2&eocL2ex_L2
1&0.0625&0.371707080538921&0&0.627310016627498&0&1.28275167539901&0&0.12320025255052&0&5.94731328862274&0&0.816957899398348&0
2&0.03125&0.302063135405189&0.299316045496517&0.56917721641757&0.140300685779934&1.6424734757669&-0.356628162884688&0.216637747185276&-0.814279428082267&9.66602033296604&-0.700683954503483&1.43559856596081&-0.813318748691561
3&0.015625&0.250585951131439&0.269544590868901&0.49148671867434&0.211725481915175&1.99395636562786&-0.279763766417836&0.349640941319266&-0.690589486047107&16.0375008724121&-0.730455409131099&2.31380598604257&-0.688615511571818
4&0.0078125&0.21025056307667&0.253195869370779&0.41096850605361&0.258124592093741&2.37805677806572&-0.254149321894288&0.507145515627529&-0.53652563258063&26.9120720738138&-0.746804130629221&3.34740808719521&-0.53277654400249
5&0.00390625&0.17677699370026&0.250179134007241&0.350084851590999&0.231323202678878&2.82842171368401&-0.250214078950322&0.662890995634412&-0.386371896026312&45.2549103872666&-0.749820865992759&4.35499578121928&-0.379626878540528
6&0.001953125&0.148650889854201&0.250002430656928&0.315327871670371&0.150851941985013&3.36358564917746&-0.250002754944383&0.804157144568196&-0.278705797383901&76.1092556053512&-0.749997569343072&5.24300957580754&-0.26772385953375
7&0.0009765625&0.125000000000049&0.250000004646906&0.295624089076775&0.0930888617378803&3.99999999999833&-0.250000005076646&0.943998962217289&-0.231307820001263&128.00000000005&-0.749999995353094&6.09166142368464&-0.216440577855134
8&0.00048828125&0.105112051906714&0.250000000000566&0.278700918380355&0.0850460765564656&4.75682846001088&-0.250000000000603&1.10987735181621&-0.233543080147334&215.269482304951&-0.749999999999434&7.09084875272539&-0.219122565304193
9&0.000244140625&0.0883883476483184&0.25&0.25895537742034&0.106014238921553&5.65685424949238&-0.25&1.32025658635409&-0.250418079764127&362.038671967512&-0.75&8.39729355088993&-0.243966098007733
10&0.0001220703125&0.0743254446876701&0.25&0.237109267656944&0.12715146439771&6.72717132202972&-0.25&1.55952044166431&-0.240284124603448&608.874042881393&-0.75&9.98819808536518&-0.250300011039187
11&6.103515625e-05&0.0625&0.25&0.216532645748856&0.130967502494691&8&-0.25&1.77913510672365&-0.19007360918817&1024&-0.75&11.7949205683792&-0.239869364829034
12&3.0517578125e-05&0.0525560259533572&0.25&0.198457862248532&0.125751832322718&9.51365692002177&-0.25&1.94573670004796&-0.12914042333142&1722.15585843961&-0.75&14.2622268164901&-0.274033549974586
13&1.52587890625e-05&0.0441941738241592&0.25&0.182061851344803&0.124404062008504&11.3137084989848&-0.25&2.08297516853614&-0.0983291451817912&2896.3093757401&-0.75&18.3406531844105&-0.362845767109144
14&7.62939453125e-06&0.037162722343835&0.25&0.166950609690399&0.125007294280785&13.4543426440594&-0.25&2.24302394462311&-0.106799380602227&4870.99234305115&-0.75&24.3786371639834&-0.410572457385647
15&3.814697265625e-06&0.03125&0.25&0.153092944474338&0.125013566486201&16&-0.25&2.44475998895519&-0.124247815975543&8192&-0.75&32.055355326356&-0.394947923350124


==> tables/table_cost_L2_target1.dat <==
level&rho&costL2_primal_H1&costL2_dual_H1&costL2_primal_L2&costL2_dual_L2&costL2_H1ex&costL2_L2ex&error&error_ex
0&0.00390625&1.69696514262921&1.70371717694126&5.33095139887609&5.6750719607361&1.66074342168976&5.21786770687709&0.218867878289305&0.202938630701165
1&0.000244140625&2.26860437676876&2.14259838248634&7.16513557769361&7.47985499417011&2.2410797275163&7.08350599500357&0.0269461360913671&0.0252925587428156
2&1.52587890625e-05&2.30887633096265&2.23056127863467&7.58014492812434&7.74703534865142&2.30101280570117&7.5451570194128&0.00506111668461252&0.00464486739616975


==> tables/table_cost_L2_target3.dat <==
level&rho&costL2_primal_H1&costL2_dual_H1&costL2_primal_L2&costL2_dual_L2&costL2_H1ex&costL2_L2ex&error&error_ex
0&0.00390625&1.47829964043853&1.48300008998215&4.6533544202705&4.93899049914668&0.662890995634412&4.35499578121928&0.361966571913024&0.350084851590999
1&0.000244140625&2.08274632828224&1.47516949331289&8.82523725196889&9.05973492702334&1.32025658635409&8.39729355088993&0.268440750884859&0.25895537742034
2&1.52587890625e-05&2.92942773805307&1.2367897943837&26.3014171984921&27.1387586065651&2.08297516853614&18.3406531844105&0.188452227184183&0.182061851344803


==> tables/table_cost_energy_target1.dat <==
level&rho&yrhoH1&costenergy_primal_H1&costenergy_dual_H1&costenergy_primal_L2&costenergy_dual_L2&costenergy_H1ex&costenergy_L2ex&error&error_ex
0&0.00390625&2.21955219619391&2.2234341518171&2.1364591010514&7.24471390186052&7.39189915532896&2.21618100783355&7.21110373697002&0.0283279369898598&0.0281683739725391
1&0.000244140625&2.30315311036461&2.30342676910597&2.27099445539123&7.81802199166231&7.85327990702625&2.30289036570531&7.81024967590665&0.00191014673473056&0.0019067992372819
2&1.52587890625e-05&2.30899961597206&2.30901729532487&2.30014274090712&7.95489578596286&7.96357340251342&2.30898230435395&7.95298686029343&0.000121468259248419&0.000121352948918052


==> tables/table_cost_energy_target3.dat <==
level&rho&yrhoH1&costenergy_primal_H1&costenergy_dual_H1&costenergy_primal_L2&costenergy_dual_L2&costenergy_H1ex&costenergy_L2ex&error&error_ex
0&0.00390625&2.77238782656177&2.82674784736988&1.49625817079594&33.3644690339365&35.6127593604828&2.82842171368401&45.2549103872666&0.187157937638295&0.17677699370026
1&0.000244140625&5.54478182894302&5.6535012673533&2.97677222826088&266.915280839371&284.939702757921&5.65685424949238&362.038671967512&0.0935788887047485&0.0883883476483184
2&1.52587890625e-05&11.089563657886&11.3070025347065&5.95354445652105&2135.32224671496&2279.51762206337&11.3137084989848&2896.3093757401&0.0467894443523742&0.0441941738241592

